Co-optimization of power line shutoff and restoration under high wildfire ignition risk

Electric power infrastructure has ignited several of the most destructive wildfires in recent history. Preemptive power shutoffs are an effective tool to mitigate the risk of ignitions from power lines, but at the same time can cause widespread power outages. This work proposes a mathematical optimization problem to help utilities decide where and when to implement these shutoffs, as well as how to most efficiently restore power once the wildfire risk is lower. Specifically, our model co-optimizes the power shutoff (considering both wildfire risk reduction and power outages) as well as the post-event restoration efforts given constraints related to inspection and energization of lines, and is implemented as a rolling horizon optimization problem that is resolved whenever new forecasts of load and wildfire risk become available. We demonstrate our method on the IEEE RTS-GMLC test case using real wildfire risk data and forecasts from US Geological Survey, and investigate the sensitivity of the results to the forecast quality, decision horizon and system restoration budget. The software implementation is available in the open source software package PowerModelsWildfire.jl.

==> cover_letter.txt <==
Dear Editor,

We are writing to submit our manuscript entitled "Co-optimization of power line de-energization and restoration under high wildfire ignition risk" to IEEE Transactions on Power Systems. 

This paper develops a multiperiod optimization model for public safety power shutoffs that includes the restoration of power lines in the modeling.  The inclusion of power grid restoration as a part of public safety power shutoffs studies is an important part of understanding the impact on the power grid and its customers. 
The case study uses real wildfire risk information of California to study the impacts of wildfire risk forecast accuracy, forecast horizon, restoration budget, and the grid vulnerability as components are de-energized.  


We would like to thank you for your consideration, and we look forward to hearing from you.

Sincerely,
Noah A. Rhodes (nrhodes@wisc.edu)
Line A. Roald
